Revealing Bell Nonlocality Does Not Require the Same Physical Measurement to be Performed Twice

Bell inequality violations, or Bell nonlocality for short, is not only central to testing the foundations of quantum physics but have also become an essential ingredient of numerous quantum information protocols, from quantum key distribution to the device-independent certification of randomness and secure communication. Existing analyses of Bell nonlocality assume that a small set of predefined measurement directions can be reproduced exactly. But what if these directions cannot be reproduced at all? This may happen for fundamental or technical reasons, such as variations in the measurement apparatus. Here we show that the violation of a Bell inequality remains possible and that it also retains its operational significance, even when the measurement directions never repeat. We experimentally confirm these results using polarization-entangled photons, detecting only one particle pair per randomly chosen analyzer direction. Our results establish the robustness of Bell inequality violations against imperfect measurement repeatability and further connect Bell tests with the broader framework of randomized measurements. Moreover, they extend quantum information protocols to settings with limited measurement control, including quantum device certification, communication complexity, and quantum cryptography.

==> SM.txt <==
###############################################################################################
#The list of 1728 CHSH inequalities forming the Bell inequality violated in the main text.
#
#The left-hand side of the inequality I < 3456 is given by 
#the sum of the CHSH inequalities defined by the parameters listed below.
#
#CHSH^{s_1 s_2 s_3 s_4}_{i,j;k,l} = (-1)^{s_1} A_i B_k  + (-1)^{s_2} A_j B_k 
#                                 + (-1)^{s_3} A_i B_l + (-1)^{s_4} A_j B_l 
#############################################################################################

i,j,k,l,s_1, s_2, s_3, s_4
1, 5, 1, 6, 0, 0, 0, 1
1, 5, 1, 16, 0, 1, 0, 0
1, 5, 2, 4, 0, 0, 1, 0
1, 5, 2, 18, 0, 1, 1, 1
1, 5, 4, 6, 0, 0, 0, 1
1, 5, 4, 16, 0, 1, 0, 0
1, 5, 4, 19, 0, 1, 0, 0
1, 5, 6, 18, 0, 1, 1, 1
1, 5, 6, 20, 0, 1, 1, 1
1, 5, 16, 18, 1, 1, 0, 1
1, 5, 16, 20, 1, 1, 0, 1
1, 5, 18, 19, 1, 1, 1, 0
1, 6, 1, 5, 0, 0, 0, 1
1, 6, 1, 15, 0, 1, 0, 0
1, 6, 2, 3, 0, 0, 1, 0
1, 6, 2, 17, 0, 1, 1, 1
1, 6, 3, 5, 0, 0, 0, 1
1, 6, 3, 15, 0, 1, 0, 0
1, 6, 3, 19, 0, 1, 0, 0
1, 6, 5, 17, 0, 1, 1, 1
1, 6, 5, 20, 0, 1, 1, 1
1, 6, 15, 17, 1, 1, 0, 1
1, 6, 15, 20, 1, 1, 0, 1
1, 6, 17, 19, 1, 1, 1, 0
1, 7, 1, 8, 0, 0, 0, 1
1, 7, 1, 13, 0, 1, 0, 0
1, 7, 3, 4, 0, 0, 1, 0
1, 7, 3, 18, 0, 1, 1, 1
1, 7, 4, 8, 0, 0, 0, 1
1, 7, 4, 13, 0, 1, 0, 0
1, 7, 4, 17, 0, 1, 0, 0
1, 7, 8, 18, 0, 1, 1, 1
1, 7, 8, 20, 0, 1, 1, 1
1, 7, 13, 18, 1, 1, 0, 1
1, 7, 13, 20, 1, 1, 0, 1
1, 7, 17, 18, 1, 1, 0, 1
1, 8, 1, 7, 0, 0, 0, 1
1, 8, 1, 14, 0, 1, 0, 0
1, 8, 3, 4, 0, 0, 0, 1
1, 8, 3, 7, 0, 0, 0, 1
1, 8, 3, 14, 0, 1, 0, 0
1, 8, 3, 18, 0, 1, 0, 0
1, 8, 4, 17, 0, 1, 1, 1
1, 8, 7, 17, 0, 1, 1, 1
1, 8, 7, 20, 0, 1, 1, 1
1, 8, 14, 17, 1, 1, 0, 1
1, 8, 14, 20, 1, 1, 0, 1
1, 8, 17, 18, 1, 1, 1, 0
1, 9, 1, 10, 0, 0, 0, 1
1, 9, 1, 12, 0, 1, 0, 0
1, 9, 2, 4, 0, 0, 0, 1
1, 9, 2, 10, 0, 0, 0, 1
1, 9, 2, 12, 0, 1, 0, 0
1, 9, 2, 18, 0, 1, 0, 0
1, 9, 4, 19, 0, 1, 1, 1
1, 9, 10, 19, 0, 1, 1, 1
1, 9, 10, 20, 0, 1, 1, 1
1, 9, 12, 19, 1, 1, 0, 1
1, 9, 12, 20, 1, 1, 0, 1
1, 9, 18, 19, 1, 1, 0, 1
1, 10, 1, 9, 0, 0, 0, 1
1, 10, 1, 11, 0, 1, 0, 0
1, 10, 2, 3, 0, 0, 0, 1
1, 10, 2, 9, 0, 0, 0, 1
1, 10, 2, 11, 0, 1, 0, 0
1, 10, 2, 17, 0, 1, 0, 0
1, 10, 3, 19, 0, 1, 1, 1
1, 10, 9, 19, 0, 1, 1, 1
1, 10, 9, 20, 0, 1, 1, 1
1, 10, 11, 19, 1, 1, 0, 1
1, 10, 11, 20, 1, 1, 0, 1
1, 10, 17, 19, 1, 1, 0, 1
1, 11, 1, 10, 0, 0, 1, 0
1, 11, 1, 12, 0, 1, 1, 1
1, 11, 2, 4, 0, 0, 1, 0
1, 11, 2, 10, 0, 0, 1, 0
1, 11, 2, 12, 0, 1, 1, 1
1, 11, 2, 18, 0, 1, 1, 1
1, 11, 4, 19, 0, 1, 0, 0
1, 11, 10, 19, 0, 1, 0, 0
1, 11, 10, 20, 0, 1, 0, 0
1, 11, 12, 19, 1, 1, 1, 0
1, 11, 12, 20, 1, 1, 1, 0
1, 11, 18, 19, 1, 1, 1, 0
1, 12, 1, 9, 0, 0, 1, 0
1, 12, 1, 11, 0, 1, 1, 1
1, 12, 2, 3, 0, 0, 1, 0
1, 12, 2, 9, 0, 0, 1, 0
1, 12, 2, 11, 0, 1, 1, 1
1, 12, 2, 17, 0, 1, 1, 1
1, 12, 3, 19, 0, 1, 0, 0
1, 12, 9, 19, 0, 1, 0, 0
1, 12, 9, 20, 0, 1, 0, 0
1, 12, 11, 19, 1, 1, 1, 0
1, 12, 11, 20, 1, 1, 1, 0
1, 12, 17, 19, 1, 1, 1, 0
1, 13, 1, 7, 0, 0, 1, 0
1, 13, 1, 14, 0, 1, 1, 1
1, 13, 3, 4, 0, 0, 1, 0
1, 13, 3, 7, 0, 0, 1, 0
1, 13, 3, 14, 0, 1, 1, 1
1, 13, 3, 18, 0, 1, 1, 1
1, 13, 4, 17, 0, 1, 0, 0
1, 13, 7, 17, 0, 1, 0, 0
1, 13, 7, 20, 0, 1, 0, 0
1, 13, 14, 17, 1, 1, 1, 0
1, 13, 14, 20, 1, 1, 1, 0
1, 13, 17, 18, 1, 1, 0, 1
1, 14, 1, 8, 0, 0, 1, 0
1, 14, 1, 13, 0, 1, 1, 1
1, 14, 3, 4, 0, 0, 0, 1
1, 14, 3, 18, 0, 1, 0, 0
1, 14, 4, 8, 0, 0, 1, 0
1, 14, 4, 13, 0, 1, 1, 1
1, 14, 4, 17, 0, 1, 1, 1
1, 14, 8, 18, 0, 1, 0, 0
1, 14, 8, 20, 0, 1, 0, 0
1, 14, 13, 18, 1, 1, 1, 0
1, 14, 13, 20, 1, 1, 1, 0
1, 14, 17, 18, 1, 1, 1, 0
1, 15, 1, 6, 0, 0, 1, 0
1, 15, 1, 16, 0, 1, 1, 1
1, 15, 2, 4, 0, 0, 0, 1
1, 15, 2, 18, 0, 1, 0, 0
1, 15, 4, 6, 0, 0, 1, 0
1, 15, 4, 16, 0, 1, 1, 1
1, 15, 4, 19, 0, 1, 1, 1
1, 15, 6, 18, 0, 1, 0, 0
1, 15, 6, 20, 0, 1, 0, 0
1, 15, 16, 18, 1, 1, 1, 0
1, 15, 16, 20, 1, 1, 1, 0
1, 15, 18, 19, 1, 1, 0, 1
1, 16, 1, 5, 0, 0, 1, 0
1, 16, 1, 15, 0, 1, 1, 1
1, 16, 2, 3, 0, 0, 0, 1
1, 16, 2, 17, 0, 1, 0, 0
1, 16, 3, 5, 0, 0, 1, 0
1, 16, 3, 15, 0, 1, 1, 1
1, 16, 3, 19, 0, 1, 1, 1
1, 16, 5, 17, 0, 1, 0, 0
1, 16, 5, 20, 0, 1, 0, 0
1, 16, 15, 17, 1, 1, 1, 0
1, 16, 15, 20, 1, 1, 1, 0
1, 16, 17, 19, 1, 1, 0, 1
2, 3, 1, 6, 0, 1, 0, 0
2, 3, 1, 10, 0, 0, 0, 1
2, 3, 1, 12, 0, 1, 0, 0
2, 3, 1, 16, 0, 0, 0, 1
2, 3, 3, 6, 0, 1, 0, 0
2, 3, 3, 10, 0, 0, 0, 1
2, 3, 3, 12, 0, 1, 0, 0
2, 3, 3, 16, 0, 0, 0, 1
2, 3, 6, 17, 1, 1, 0, 1
2, 3, 6, 20, 1, 1, 0, 1
2, 3, 10, 17, 0, 1, 1, 1
2, 3, 10, 20, 0, 1, 1, 1
2, 3, 12, 17, 1, 1, 0, 1
2, 3, 12, 20, 1, 1, 0, 1
2, 3, 16, 17, 0, 1, 1, 1
2, 3, 16, 20, 0, 1, 1, 1
2, 4, 1, 5, 0, 1, 0, 0
2, 4, 1, 9, 0, 0, 0, 1
2, 4, 1, 11, 0, 1, 0, 0
2, 4, 1, 15, 0, 0, 0, 1
2, 4, 4, 5, 0, 1, 0, 0
2, 4, 4, 9, 0, 0, 0, 1
2, 4, 4, 11, 0, 1, 0, 0
2, 4, 4, 15, 0, 0, 0, 1
2, 4, 5, 18, 1, 1, 0, 1
2, 4, 5, 20, 1, 1, 0, 1
2, 4, 9, 18, 0, 1, 1, 1
2, 4, 9, 20, 0, 1, 1, 1
2, 4, 11, 18, 1, 1, 0, 1
2, 4, 11, 20, 1, 1, 0, 1
2, 4, 15, 18, 0, 1, 1, 1
2, 4, 15, 20, 0, 1, 1, 1
2, 5, 8, 10, 0, 0, 1, 0
2, 5, 8, 12, 0, 1, 1, 1
2, 5, 10, 13, 0, 1, 0, 0
2, 5, 12, 13, 1, 1, 1, 0
2, 6, 7, 9, 0, 0, 1, 0
2, 6, 7, 11, 0, 1, 1, 1
2, 6, 9, 14, 0, 1, 0, 0
2, 6, 11, 14, 1, 1, 1, 0
2, 7, 3, 4, 0, 0, 1, 0
2, 7, 3, 18, 0, 1, 1, 1
2, 7, 4, 8, 0, 0, 0, 1
2, 7, 4, 9, 0, 0, 0, 1
2, 7, 4, 11, 0, 1, 0, 0
2, 7, 4, 13, 0, 1, 0, 0
2, 7, 4, 17, 0, 1, 0, 0
2, 7, 8, 18, 0, 1, 1, 1
2, 7, 9, 18, 0, 1, 1, 1
2, 7, 11, 18, 1, 1, 0, 1
2, 7, 13, 18, 1, 1, 0, 1
2, 7, 17, 18, 1, 1, 0, 1
2, 8, 3, 4, 0, 0, 0, 1
2, 8, 3, 7, 0, 0, 0, 1
2, 8, 3, 10, 0, 0, 0, 1
2, 8, 3, 12, 0, 1, 0, 0
2, 8, 3, 14, 0, 1, 0, 0
2, 8, 3, 18, 0, 1, 0, 0
2, 8, 4, 17, 0, 1, 1, 1
2, 8, 7, 17, 0, 1, 1, 1
2, 8, 10, 17, 0, 1, 1, 1
2, 8, 12, 17, 1, 1, 0, 1
2, 8, 14, 17, 1, 1, 0, 1
2, 8, 17, 18, 1, 1, 1, 0
2, 9, 1, 10, 0, 0, 0, 1
2, 9, 1, 12, 0, 1, 0, 0
2, 9, 2, 10, 0, 0, 0, 1
2, 9, 2, 12, 0, 1, 0, 0
2, 9, 3, 10, 0, 0, 0, 1
2, 9, 3, 12, 0, 1, 0, 0
2, 9, 10, 17, 0, 1, 1, 1
2, 9, 10, 19, 0, 1, 1, 1
2, 9, 10, 20, 0, 1, 1, 1
2, 9, 12, 17, 1, 1, 0, 1
2, 9, 12, 19, 1, 1, 0, 1
2, 9, 12, 20, 1, 1, 0, 1
2, 10, 1, 9, 0, 0, 0, 1
2, 10, 1, 11, 0, 1, 0, 0
2, 10, 2, 9, 0, 0, 0, 1
2, 10, 2, 11, 0, 1, 0, 0
2, 10, 4, 9, 0, 0, 0, 1
2, 10, 4, 11, 0, 1, 0, 0
2, 10, 9, 18, 0, 1, 1, 1
2, 10, 9, 19, 0, 1, 1, 1
2, 10, 9, 20, 0, 1, 1, 1
2, 10, 11, 18, 1, 1, 0, 1
2, 10, 11, 19, 1, 1, 0, 1
2, 10, 11, 20, 1, 1, 0, 1
2, 11, 1, 10, 0, 0, 1, 0
2, 11, 1, 12, 0, 1, 1, 1
2, 11, 2, 10, 0, 0, 1, 0
2, 11, 2, 12, 0, 1, 1, 1
2, 11, 3, 10, 0, 0, 1, 0
2, 11, 3, 12, 0, 1, 1, 1
2, 11, 10, 17, 0, 1, 0, 0
2, 11, 10, 19, 0, 1, 0, 0
2, 11, 10, 20, 0, 1, 0, 0
2, 11, 12, 17, 1, 1, 1, 0
2, 11, 12, 19, 1, 1, 1, 0
2, 11, 12, 20, 1, 1, 1, 0
2, 12, 1, 9, 0, 0, 1, 0
2, 12, 1, 11, 0, 1, 1, 1
2, 12, 2, 9, 0, 0, 1, 0
2, 12, 2, 11, 0, 1, 1, 1
2, 12, 4, 9, 0, 0, 1, 0
2, 12, 4, 11, 0, 1, 1, 1
2, 12, 9, 18, 0, 1, 0, 0
2, 12, 9, 19, 0, 1, 0, 0
2, 12, 9, 20, 0, 1, 0, 0
2, 12, 11, 18, 1, 1, 1, 0
2, 12, 11, 19, 1, 1, 1, 0
2, 12, 11, 20, 1, 1, 1, 0
2, 13, 3, 4, 0, 0, 1, 0
2, 13, 3, 7, 0, 0, 1, 0
2, 13, 3, 10, 0, 0, 1, 0
2, 13, 3, 12, 0, 1, 1, 1
2, 13, 3, 14, 0, 1, 1, 1
2, 13, 3, 18, 0, 1, 1, 1
2, 13, 4, 17, 0, 1, 0, 0
2, 13, 7, 17, 0, 1, 0, 0
2, 13, 10, 17, 0, 1, 0, 0
2, 13, 12, 17, 1, 1, 1, 0
2, 13, 14, 17, 1, 1, 1, 0
2, 13, 17, 18, 1, 1, 0, 1
2, 14, 3, 4, 0, 0, 0, 1
2, 14, 3, 18, 0, 1, 0, 0
2, 14, 4, 8, 0, 0, 1, 0
2, 14, 4, 9, 0, 0, 1, 0
2, 14, 4, 11, 0, 1, 1, 1
2, 14, 4, 13, 0, 1, 1, 1
2, 14, 4, 17, 0, 1, 1, 1
2, 14, 8, 18, 0, 1, 0, 0
2, 14, 9, 18, 0, 1, 0, 0
2, 14, 11, 18, 1, 1, 1, 0
2, 14, 13, 18, 1, 1, 1, 0
2, 14, 17, 18, 1, 1, 1, 0
2, 15, 8, 10, 0, 0, 0, 1
2, 15, 8, 12, 0, 1, 0, 0
2, 15, 10, 13, 0, 1, 1, 1
2, 15, 12, 13, 1, 1, 0, 1
2, 16, 7, 9, 0, 0, 0, 1
2, 16, 7, 11, 0, 1, 0, 0
2, 16, 9, 14, 0, 1, 1, 1
2, 16, 11, 14, 1, 1, 0, 1
2, 17, 1, 6, 0, 1, 1, 1
2, 17, 1, 10, 0, 0, 1, 0
2, 17, 1, 12, 0, 1, 1, 1
2, 17, 1, 16, 0, 0, 1, 0
2, 17, 3, 6, 0, 1, 1, 1
2, 17, 3, 10, 0, 0, 1, 0
2, 17, 3, 12, 0, 1, 1, 1
2, 17, 3, 16, 0, 0, 1, 0
2, 17, 6, 17, 1, 1, 1, 0
2, 17, 6, 20, 1, 1, 1, 0
2, 17, 10, 17, 0, 1, 0, 0
2, 17, 10, 20, 0, 1, 0, 0
2, 17, 12, 17, 1, 1, 1, 0
2, 17, 12, 20, 1, 1, 1, 0
2, 17, 16, 17, 0, 1, 0, 0
2, 17, 16, 20, 0, 1, 0, 0
2, 18, 1, 5, 0, 1, 1, 1
2, 18, 1, 9, 0, 0, 1, 0
2, 18, 1, 11, 0, 1, 1, 1
2, 18, 1, 15, 0, 0, 1, 0
2, 18, 4, 5, 0, 1, 1, 1
2, 18, 4, 9, 0, 0, 1, 0
2, 18, 4, 11, 0, 1, 1, 1
2, 18, 4, 15, 0, 0, 1, 0
2, 18, 5, 18, 1, 1, 1, 0
2, 18, 5, 20, 1, 1, 1, 0
2, 18, 9, 18, 0, 1, 0, 0
2, 18, 9, 20, 0, 1, 0, 0
2, 18, 11, 18, 1, 1, 1, 0
2, 18, 11, 20, 1, 1, 1, 0
2, 18, 15, 18, 0, 1, 0, 0
2, 18, 15, 20, 0, 1, 0, 0
3, 4, 1, 7, 0, 1, 0, 0
3, 4, 1, 8, 0, 0, 0, 1
3, 4, 1, 13, 0, 1, 0, 0
3, 4, 1, 14, 0, 0, 0, 1
3, 4, 2, 7, 0, 1, 0, 0
3, 4, 2, 8, 0, 0, 0, 1
3, 4, 2, 13, 0, 1, 0, 0
3, 4, 2, 14, 0, 0, 0, 1
3, 4, 7, 19, 1, 1, 0, 1
3, 4, 7, 20, 1, 1, 0, 1
3, 4, 8, 19, 0, 1, 1, 1
3, 4, 8, 20, 0, 1, 1, 1
3, 4, 13, 19, 1, 1, 0, 1
3, 4, 13, 20, 1, 1, 0, 1
3, 4, 14, 19, 0, 1, 1, 1
3, 4, 14, 20, 0, 1, 1, 1
3, 5, 1, 6, 0, 0, 0, 1
3, 5, 1, 16, 0, 1, 0, 0
3, 5, 3, 6, 0, 0, 0, 1
3, 5, 3, 16, 0, 1, 0, 0
3, 5, 4, 6, 0, 0, 0, 1
3, 5, 4, 16, 0, 1, 0, 0
3, 5, 6, 17, 0, 1, 1, 1
3, 5, 6, 18, 0, 1, 1, 1
3, 5, 6, 20, 0, 1, 1, 1
3, 5, 16, 17, 1, 1, 0, 1
3, 5, 16, 18, 1, 1, 0, 1
3, 5, 16, 20, 1, 1, 0, 1
3, 6, 2, 3, 0, 0, 1, 0
3, 6, 2, 17, 0, 1, 1, 1
3, 6, 3, 5, 0, 0, 0, 1
3, 6, 3, 6, 0, 0, 0, 1
3, 6, 3, 15, 0, 1, 0, 0
3, 6, 3, 16, 0, 1, 0, 0
3, 6, 3, 19, 0, 1, 0, 0
3, 6, 5, 17, 0, 1, 1, 1
3, 6, 6, 17, 0, 1, 1, 1
3, 6, 15, 17, 1, 1, 0, 1
3, 6, 16, 17, 1, 1, 0, 1
3, 6, 17, 19, 1, 1, 1, 0
3, 7, 1, 8, 0, 0, 0, 1
3, 7, 1, 13, 0, 1, 0, 0
3, 7, 2, 8, 0, 0, 0, 1
3, 7, 2, 13, 0, 1, 0, 0
3, 7, 4, 8, 0, 0, 0, 1
3, 7, 4, 13, 0, 1, 0, 0
3, 7, 8, 18, 0, 1, 1, 1
3, 7, 8, 19, 0, 1, 1, 1
3, 7, 8, 20, 0, 1, 1, 1
3, 7, 13, 18, 1, 1, 0, 1
3, 7, 13, 19, 1, 1, 0, 1
3, 7, 13, 20, 1, 1, 0, 1
3, 8, 5, 8, 0, 0, 1, 0
3, 8, 5, 13, 0, 1, 1, 1
3, 8, 8, 15, 0, 1, 0, 0
3, 8, 13, 15, 1, 1, 1, 0
3, 9, 6, 9, 0, 0, 0, 1
3, 9, 6, 11, 0, 1, 0, 0
3, 9, 9, 16, 0, 1, 1, 1
3, 9, 11, 16, 1, 1, 0, 1
3, 10, 2, 3, 0, 0, 0, 1
3, 10, 2, 8, 0, 0, 0, 1
3, 10, 2, 9, 0, 0, 0, 1
3, 10, 2, 11, 0, 1, 0, 0
3, 10, 2, 13, 0, 1, 0, 0
3, 10, 2, 17, 0, 1, 0, 0
3, 10, 3, 19, 0, 1, 1, 1
3, 10, 8, 19, 0, 1, 1, 1
3, 10, 9, 19, 0, 1, 1, 1
3, 10, 11, 19, 1, 1, 0, 1
3, 10, 13, 19, 1, 1, 0, 1
3, 10, 17, 19, 1, 1, 0, 1
3, 11, 6, 9, 0, 0, 1, 0
3, 11, 6, 11, 0, 1, 1, 1
3, 11, 9, 16, 0, 1, 0, 0
3, 11, 11, 16, 1, 1, 1, 0
3, 12, 2, 3, 0, 0, 1, 0
3, 12, 2, 8, 0, 0, 1, 0
3, 12, 2, 9, 0, 0, 1, 0
3, 12, 2, 11, 0, 1, 1, 1
3, 12, 2, 13, 0, 1, 1, 1
3, 12, 2, 17, 0, 1, 1, 1
3, 12, 3, 19, 0, 1, 0, 0
3, 12, 8, 19, 0, 1, 0, 0
3, 12, 9, 19, 0, 1, 0, 0
3, 12, 11, 19, 1, 1, 1, 0
3, 12, 13, 19, 1, 1, 1, 0
3, 12, 17, 19, 1, 1, 1, 0
3, 13, 5, 8, 0, 0, 0, 1
3, 13, 5, 13, 0, 1, 0, 0
3, 13, 8, 15, 0, 1, 1, 1
3, 13, 13, 15, 1, 1, 0, 1
3, 14, 1, 8, 0, 0, 1, 0
3, 14, 1, 13, 0, 1, 1, 1
3, 14, 2, 8, 0, 0, 1, 0
3, 14, 2, 13, 0, 1, 1, 1
3, 14, 4, 8, 0, 0, 1, 0
3, 14, 4, 13, 0, 1, 1, 1
3, 14, 8, 18, 0, 1, 0, 0
3, 14, 8, 19, 0, 1, 0, 0
3, 14, 8, 20, 0, 1, 0, 0
3, 14, 13, 18, 1, 1, 1, 0
3, 14, 13, 19, 1, 1, 1, 0
3, 14, 13, 20, 1, 1, 1, 0
3, 15, 1, 6, 0, 0, 1, 0
3, 15, 1, 16, 0, 1, 1, 1
3, 15, 3, 6, 0, 0, 1, 0
3, 15, 3, 16, 0, 1, 1, 1
3, 15, 4, 6, 0, 0, 1, 0
3, 15, 4, 16, 0, 1, 1, 1
3, 15, 6, 17, 0, 1, 0, 0
3, 15, 6, 18, 0, 1, 0, 0
3, 15, 6, 20, 0, 1, 0, 0
3, 15, 16, 17, 1, 1, 1, 0
3, 15, 16, 18, 1, 1, 1, 0
3, 15, 16, 20, 1, 1, 1, 0
3, 16, 2, 3, 0, 0, 0, 1
3, 16, 2, 17, 0, 1, 0, 0
3, 16, 3, 5, 0, 0, 1, 0
3, 16, 3, 6, 0, 0, 1, 0
3, 16, 3, 15, 0, 1, 1, 1
3, 16, 3, 16, 0, 1, 1, 1
3, 16, 3, 19, 0, 1, 1, 1
3, 16, 5, 17, 0, 1, 0, 0
3, 16, 6, 17, 0, 1, 0, 0
3, 16, 15, 17, 1, 1, 1, 0
3, 16, 16, 17, 1, 1, 1, 0
3, 16, 17, 19, 1, 1, 0, 1
3, 18, 1, 7, 0, 1, 1, 1
3, 18, 1, 8, 0, 0, 1, 0
3, 18, 1, 13, 0, 1, 1, 1
3, 18, 1, 14, 0, 0, 1, 0
3, 18, 2, 7, 0, 1, 1, 1
3, 18, 2, 8, 0, 0, 1, 0
3, 18, 2, 13, 0, 1, 1, 1
3, 18, 2, 14, 0, 0, 1, 0
3, 18, 7, 19, 1, 1, 1, 0
3, 18, 7, 20, 1, 1, 1, 0
3, 18, 8, 19, 0, 1, 0, 0
3, 18, 8, 20, 0, 1, 0, 0
3, 18, 13, 19, 1, 1, 1, 0
3, 18, 13, 20, 1, 1, 1, 0
3, 18, 14, 19, 0, 1, 0, 0
3, 18, 14, 20, 0, 1, 0, 0
3, 19, 1, 6, 0, 0, 1, 0
3, 19, 1, 10, 0, 1, 1, 1
3, 19, 1, 12, 0, 0, 1, 0
3, 19, 1, 16, 0, 1, 1, 1
3, 19, 3, 6, 0, 0, 1, 0
3, 19, 3, 10, 0, 1, 1, 1
3, 19, 3, 12, 0, 0, 1, 0
3, 19, 3, 16, 0, 1, 1, 1
3, 19, 6, 17, 0, 1, 0, 0
3, 19, 6, 20, 0, 1, 0, 0
3, 19, 10, 17, 1, 1, 1, 0
3, 19, 10, 20, 1, 1, 1, 0
3, 19, 12, 17, 0, 1, 0, 0
3, 19, 12, 20, 0, 1, 0, 0
3, 19, 16, 17, 1, 1, 1, 0
3, 19, 16, 20, 1, 1, 1, 0
4, 5, 2, 4, 0, 0, 1, 0
4, 5, 2, 18, 0, 1, 1, 1
4, 5, 4, 5, 0, 0, 0, 1
4, 5, 4, 6, 0, 0, 0, 1
4, 5, 4, 15, 0, 1, 0, 0
4, 5, 4, 16, 0, 1, 0, 0
4, 5, 4, 19, 0, 1, 0, 0
4, 5, 5, 18, 0, 1, 1, 1
4, 5, 6, 18, 0, 1, 1, 1
4, 5, 15, 18, 1, 1, 0, 1
4, 5, 16, 18, 1, 1, 0, 1
4, 5, 18, 19, 1, 1, 1, 0
4, 6, 1, 5, 0, 0, 0, 1
4, 6, 1, 15, 0, 1, 0, 0
4, 6, 3, 5, 0, 0, 0, 1
4, 6, 3, 15, 0, 1, 0, 0
4, 6, 4, 5, 0, 0, 0, 1
4, 6, 4, 15, 0, 1, 0, 0
4, 6, 5, 17, 0, 1, 1, 1
4, 6, 5, 18, 0, 1, 1, 1
4, 6, 5, 20, 0, 1, 1, 1
4, 6, 15, 17, 1, 1, 0, 1
4, 6, 15, 18, 1, 1, 0, 1
4, 6, 15, 20, 1, 1, 0, 1
4, 7, 6, 7, 0, 0, 1, 0
4, 7, 6, 14, 0, 1, 1, 1
4, 7, 7, 16, 0, 1, 0, 0
4, 7, 14, 16, 1, 1, 1, 0
4, 8, 1, 7, 0, 0, 0, 1
4, 8, 1, 14, 0, 1, 0, 0
4, 8, 2, 7, 0, 0, 0, 1
4, 8, 2, 14, 0, 1, 0, 0
4, 8, 3, 7, 0, 0, 0, 1
4, 8, 3, 14, 0, 1, 0, 0
4, 8, 7, 17, 0, 1, 1, 1
4, 8, 7, 19, 0, 1, 1, 1
4, 8, 7, 20, 0, 1, 1, 1
4, 8, 14, 17, 1, 1, 0, 1
4, 8, 14, 19, 1, 1, 0, 1
4, 8, 14, 20, 1, 1, 0, 1
4, 9, 2, 4, 0, 0, 0, 1
4, 9, 2, 7, 0, 0, 0, 1
4, 9, 2, 10, 0, 0, 0, 1
4, 9, 2, 12, 0, 1, 0, 0
4, 9, 2, 14, 0, 1, 0, 0
4, 9, 2, 18, 0, 1, 0, 0
4, 9, 4, 19, 0, 1, 1, 1
4, 9, 7, 19, 0, 1, 1, 1
4, 9, 10, 19, 0, 1, 1, 1
4, 9, 12, 19, 1, 1, 0, 1
4, 9, 14, 19, 1, 1, 0, 1
4, 9, 18, 19, 1, 1, 0, 1
4, 10, 5, 10, 0, 0, 0, 1
4, 10, 5, 12, 0, 1, 0, 0
4, 10, 10, 15, 0, 1, 1, 1
4, 10, 12, 15, 1, 1, 0, 1
4, 11, 2, 4, 0, 0, 1, 0
4, 11, 2, 7, 0, 0, 1, 0
4, 11, 2, 10, 0, 0, 1, 0
4, 11, 2, 12, 0, 1, 1, 1
4, 11, 2, 14, 0, 1, 1, 1
4, 11, 2, 18, 0, 1, 1, 1
4, 11, 4, 19, 0, 1, 0, 0
4, 11, 7, 19, 0, 1, 0, 0
4, 11, 10, 19, 0, 1, 0, 0
4, 11, 12, 19, 1, 1, 1, 0
4, 11, 14, 19, 1, 1, 1, 0
4, 11, 18, 19, 1, 1, 1, 0
4, 12, 5, 10, 0, 0, 1, 0
4, 12, 5, 12, 0, 1, 1, 1
4, 12, 10, 15, 0, 1, 0, 0
4, 12, 12, 15, 1, 1, 1, 0
4, 13, 1, 7, 0, 0, 1, 0
4, 13, 1, 14, 0, 1, 1, 1
4, 13, 2, 7, 0, 0, 1, 0
4, 13, 2, 14, 0, 1, 1, 1
4, 13, 3, 7, 0, 0, 1, 0
4, 13, 3, 14, 0, 1, 1, 1
4, 13, 7, 17, 0, 1, 0, 0
4, 13, 7, 19, 0, 1, 0, 0
4, 13, 7, 20, 0, 1, 0, 0
4, 13, 14, 17, 1, 1, 1, 0
4, 13, 14, 19, 1, 1, 1, 0
4, 13, 14, 20, 1, 1, 1, 0
4, 14, 6, 7, 0, 0, 0, 1
4, 14, 6, 14, 0, 1, 0, 0
4, 14, 7, 16, 0, 1, 1, 1
4, 14, 14, 16, 1, 1, 0, 1
4, 15, 2, 4, 0, 0, 0, 1
4, 15, 2, 18, 0, 1, 0, 0
4, 15, 4, 5, 0, 0, 1, 0
4, 15, 4, 6, 0, 0, 1, 0
4, 15, 4, 15, 0, 1, 1, 1
4, 15, 4, 16, 0, 1, 1, 1
4, 15, 4, 19, 0, 1, 1, 1
4, 15, 5, 18, 0, 1, 0, 0
4, 15, 6, 18, 0, 1, 0, 0
4, 15, 15, 18, 1, 1, 1, 0
4, 15, 16, 18, 1, 1, 1, 0
4, 15, 18, 19, 1, 1, 0, 1
4, 16, 1, 5, 0, 0, 1, 0
4, 16, 1, 15, 0, 1, 1, 1
4, 16, 3, 5, 0, 0, 1, 0
4, 16, 3, 15, 0, 1, 1, 1
4, 16, 4, 5, 0, 0, 1, 0
4, 16, 4, 15, 0, 1, 1, 1
4, 16, 5, 17, 0, 1, 0, 0
4, 16, 5, 18, 0, 1, 0, 0
4, 16, 5, 20, 0, 1, 0, 0
4, 16, 15, 17, 1, 1, 1, 0
4, 16, 15, 18, 1, 1, 1, 0
4, 16, 15, 20, 1, 1, 1, 0
4, 17, 1, 7, 0, 0, 1, 0
4, 17, 1, 8, 0, 1, 1, 1
4, 17, 1, 13, 0, 0, 1, 0
4, 17, 1, 14, 0, 1, 1, 1
4, 17, 2, 7, 0, 0, 1, 0
4, 17, 2, 8, 0, 1, 1, 1
4, 17, 2, 13, 0, 0, 1, 0
4, 17, 2, 14, 0, 1, 1, 1
4, 17, 7, 19, 0, 1, 0, 0
4, 17, 7, 20, 0, 1, 0, 0
4, 17, 8, 19, 1, 1, 1, 0
4, 17, 8, 20, 1, 1, 1, 0
4, 17, 13, 19, 0, 1, 0, 0
4, 17, 13, 20, 0, 1, 0, 0
4, 17, 14, 19, 1, 1, 1, 0
4, 17, 14, 20, 1, 1, 1, 0
4, 19, 1, 5, 0, 0, 1, 0
4, 19, 1, 9, 0, 1, 1, 1
4, 19, 1, 11, 0, 0, 1, 0
4, 19, 1, 15, 0, 1, 1, 1
4, 19, 4, 5, 0, 0, 1, 0
4, 19, 4, 9, 0, 1, 1, 1
4, 19, 4, 11, 0, 0, 1, 0
4, 19, 4, 15, 0, 1, 1, 1
4, 19, 5, 18, 0, 1, 0, 0
4, 19, 5, 20, 0, 1, 0, 0
4, 19, 9, 18, 1, 1, 1, 0
4, 19, 9, 20, 1, 1, 1, 0
4, 19, 11, 18, 0, 1, 0, 0
4, 19, 11, 20, 0, 1, 0, 0
4, 19, 15, 18, 1, 1, 1, 0
4, 19, 15, 20, 1, 1, 1, 0
5, 6, 7, 9, 0, 0, 1, 0
5, 6, 7, 10, 0, 0, 1, 0
5, 6, 7, 11, 0, 1, 1, 1
5, 6, 7, 12, 0, 1, 1, 1
5, 6, 8, 9, 1, 0, 0, 0
5, 6, 8, 10, 1, 0, 0, 0
5, 6, 8, 11, 1, 1, 0, 1
5, 6, 8, 12, 1, 1, 0, 1
5, 6, 9, 13, 0, 0, 0, 1
5, 6, 9, 14, 0, 1, 0, 0
5, 6, 10, 13, 0, 0, 0, 1
5, 6, 10, 14, 0, 1, 0, 0
5, 6, 11, 13, 1, 0, 1, 1
5, 6, 11, 14, 1, 1, 1, 0
5, 6, 12, 13, 1, 0, 1, 1
5, 6, 12, 14, 1, 1, 1, 0
5, 8, 3, 8, 0, 1, 0, 0
5, 8, 3, 13, 0, 0, 0, 1
5, 8, 6, 9, 1, 0, 0, 0
5, 8, 6, 11, 1, 1, 0, 1
5, 8, 7, 9, 0, 0, 1, 0
5, 8, 7, 11, 0, 1, 1, 1
5, 8, 8, 9, 1, 0, 0, 0
5, 8, 8, 11, 1, 1, 0, 1
5, 8, 8, 17, 1, 1, 0, 1
5, 8, 9, 13, 0, 0, 0, 1
5, 8, 9, 14, 0, 1, 0, 0
5, 8, 9, 16, 0, 0, 0, 1
5, 8, 11, 13, 1, 0, 1, 1
5, 8, 11, 14, 1, 1, 1, 0
5, 8, 11, 16, 1, 0, 1, 1
5, 8, 13, 17, 0, 1, 1, 1
5, 10, 4, 10, 0, 0, 0, 1
5, 10, 4, 12, 0, 1, 0, 0
5, 10, 6, 7, 1, 0, 0, 0
5, 10, 6, 14, 1, 1, 0, 1
5, 10, 7, 9, 0, 0, 0, 1
5, 10, 7, 10, 0, 0, 0, 1
5, 10, 7, 11, 0, 1, 0, 0
5, 10, 7, 12, 0, 1, 0, 0
5, 10, 7, 16, 0, 0, 0, 1
5, 10, 9, 14, 0, 1, 1, 1
5, 10, 10, 14, 0, 1, 1, 1
5, 10, 10, 18, 0, 1, 1, 1
5, 10, 11, 14, 1, 1, 0, 1
5, 10, 12, 14, 1, 1, 0, 1
5, 10, 12, 18, 1, 1, 0, 1
5, 10, 14, 16, 1, 0, 1, 1
5, 12, 4, 10, 0, 0, 1, 0
5, 12, 4, 12, 0, 1, 1, 1
5, 12, 6, 7, 1, 0, 1, 1
5, 12, 6, 14, 1, 1, 1, 0
5, 12, 7, 9, 0, 0, 1, 0
5, 12, 7, 10, 0, 0, 1, 0
5, 12, 7, 11, 0, 1, 1, 1
5, 12, 7, 12, 0, 1, 1, 1
5, 12, 7, 16, 0, 0, 1, 0
5, 12, 9, 14, 0, 1, 0, 0
5, 12, 10, 14, 0, 1, 0, 0
5, 12, 10, 18, 0, 1, 0, 0
5, 12, 11, 14, 1, 1, 1, 0
5, 12, 12, 14, 1, 1, 1, 0
5, 12, 12, 18, 1, 1, 1, 0
5, 12, 14, 16, 1, 0, 0, 0
5, 13, 3, 8, 0, 1, 1, 1
5, 13, 3, 13, 0, 0, 1, 0
5, 13, 6, 9, 1, 0, 1, 1
5, 13, 6, 11, 1, 1, 1, 0
5, 13, 7, 9, 0, 0, 0, 1
5, 13, 7, 11, 0, 1, 0, 0
5, 13, 8, 9, 1, 0, 1, 1
5, 13, 8, 11, 1, 1, 1, 0
5, 13, 8, 17, 1, 1, 1, 0
5, 13, 9, 13, 0, 0, 1, 0
5, 13, 9, 14, 0, 1, 1, 1
5, 13, 9, 16, 0, 0, 1, 0
5, 13, 11, 13, 1, 0, 0, 0
5, 13, 11, 14, 1, 1, 0, 1
5, 13, 11, 16, 1, 0, 0, 0
5, 13, 13, 17, 0, 1, 0, 0
5, 16, 7, 9, 0, 0, 0, 1
5, 16, 7, 10, 0, 0, 0, 1
5, 16, 7, 11, 0, 1, 0, 0
5, 16, 7, 12, 0, 1, 0, 0
5, 16, 8, 9, 1, 0, 1, 1
5, 16, 8, 10, 1, 0, 1, 1
5, 16, 8, 11, 1, 1, 1, 0
5, 16, 8, 12, 1, 1, 1, 0
5, 16, 9, 13, 0, 0, 1, 0
5, 16, 9, 14, 0, 1, 1, 1
5, 16, 10, 13, 0, 0, 1, 0
5, 16, 10, 14, 0, 1, 1, 1
5, 16, 11, 13, 1, 0, 0, 0
5, 16, 11, 14, 1, 1, 0, 1
5, 16, 12, 13, 1, 0, 0, 0
5, 16, 12, 14, 1, 1, 0, 1
5, 17, 1, 6, 0, 1, 1, 1
5, 17, 1, 16, 0, 0, 1, 0
5, 17, 3, 6, 0, 1, 1, 1
5, 17, 3, 16, 0, 0, 1, 0
5, 17, 4, 6, 0, 1, 1, 1
5, 17, 4, 16, 0, 0, 1, 0
5, 17, 6, 17, 1, 1, 1, 0
5, 17, 6, 18, 1, 1, 1, 0
5, 17, 6, 20, 1, 1, 1, 0
5, 17, 16, 17, 0, 1, 0, 0
5, 17, 16, 18, 0, 1, 0, 0
5, 17, 16, 20, 0, 1, 0, 0
5, 18, 2, 4, 1, 0, 1, 1
5, 18, 2, 18, 1, 1, 1, 0
5, 18, 4, 5, 0, 1, 1, 1
5, 18, 4, 6, 0, 1, 1, 1
5, 18, 4, 15, 0, 0, 1, 0
5, 18, 4, 16, 0, 0, 1, 0
5, 18, 4, 19, 0, 0, 1, 0
5, 18, 5, 18, 1, 1, 1, 0
5, 18, 6, 18, 1, 1, 1, 0
5, 18, 15, 18, 0, 1, 0, 0
5, 18, 16, 18, 0, 1, 0, 0
5, 18, 18, 19, 1, 0, 0, 0
5, 19, 8, 10, 1, 0, 1, 1
5, 19, 8, 12, 1, 1, 1, 0
5, 19, 10, 13, 0, 0, 1, 0
5, 19, 12, 13, 1, 0, 0, 0
5, 20, 1, 6, 0, 1, 1, 1
5, 20, 1, 16, 0, 0, 1, 0
5, 20, 2, 4, 1, 0, 1, 1
5, 20, 2, 18, 1, 1, 1, 0
5, 20, 4, 6, 0, 1, 1, 1
5, 20, 4, 16, 0, 0, 1, 0
5, 20, 4, 19, 0, 0, 1, 0
5, 20, 6, 18, 1, 1, 1, 0
5, 20, 6, 20, 1, 1, 1, 0
5, 20, 16, 18, 0, 1, 0, 0
5, 20, 16, 20, 0, 1, 0, 0
5, 20, 18, 19, 1, 0, 0, 0
6, 7, 4, 7, 0, 1, 0, 0
6, 7, 4, 14, 0, 0, 0, 1
6, 7, 5, 10, 1, 0, 0, 0
6, 7, 5, 12, 1, 1, 0, 1
6, 7, 7, 10, 1, 0, 0, 0
6, 7, 7, 12, 1, 1, 0, 1
6, 7, 7, 18, 1, 1, 0, 1
6, 7, 8, 10, 0, 0, 1, 0
6, 7, 8, 12, 0, 1, 1, 1
6, 7, 10, 13, 0, 1, 0, 0
6, 7, 10, 14, 0, 0, 0, 1
6, 7, 10, 15, 0, 0, 0, 1
6, 7, 12, 13, 1, 1, 1, 0
6, 7, 12, 14, 1, 0, 1, 1
6, 7, 12, 15, 1, 0, 1, 1
6, 7, 14, 18, 0, 1, 1, 1
6, 9, 3, 9, 0, 0, 0, 1
6, 9, 3, 11, 0, 1, 0, 0
6, 9, 5, 8, 1, 0, 0, 0
6, 9, 5, 13, 1, 1, 0, 1
6, 9, 8, 9, 0, 0, 0, 1
6, 9, 8, 10, 0, 0, 0, 1
6, 9, 8, 11, 0, 1, 0, 0
6, 9, 8, 12, 0, 1, 0, 0
6, 9, 8, 15, 0, 0, 0, 1
6, 9, 9, 13, 0, 1, 1, 1
6, 9, 9, 17, 0, 1, 1, 1
6, 9, 10, 13, 0, 1, 1, 1
6, 9, 11, 13, 1, 1, 0, 1
6, 9, 11, 17, 1, 1, 0, 1
6, 9, 12, 13, 1, 1, 0, 1
6, 9, 13, 15, 1, 0, 1, 1
6, 11, 3, 9, 0, 0, 1, 0
6, 11, 3, 11, 0, 1, 1, 1
6, 11, 5, 8, 1, 0, 1, 1
6, 11, 5, 13, 1, 1, 1, 0
6, 11, 8, 9, 0, 0, 1, 0
6, 11, 8, 10, 0, 0, 1, 0
6, 11, 8, 11, 0, 1, 1, 1
6, 11, 8, 12, 0, 1, 1, 1
6, 11, 8, 15, 0, 0, 1, 0
6, 11, 9, 13, 0, 1, 0, 0
6, 11, 9, 17, 0, 1, 0, 0
6, 11, 10, 13, 0, 1, 0, 0
6, 11, 11, 13, 1, 1, 1, 0
6, 11, 11, 17, 1, 1, 1, 0
6, 11, 12, 13, 1, 1, 1, 0
6, 11, 13, 15, 1, 0, 0, 0
6, 14, 4, 7, 0, 1, 1, 1
6, 14, 4, 14, 0, 0, 1, 0
6, 14, 5, 10, 1, 0, 1, 1
6, 14, 5, 12, 1, 1, 1, 0
6, 14, 7, 10, 1, 0, 1, 1
6, 14, 7, 12, 1, 1, 1, 0
6, 14, 7, 18, 1, 1, 1, 0
6, 14, 8, 10, 0, 0, 0, 1
6, 14, 8, 12, 0, 1, 0, 0
6, 14, 10, 13, 0, 1, 1, 1
6, 14, 10, 14, 0, 0, 1, 0
6, 14, 10, 15, 0, 0, 1, 0
6, 14, 12, 13, 1, 1, 0, 1
6, 14, 12, 14, 1, 0, 0, 0
6, 14, 12, 15, 1, 0, 0, 0
6, 14, 14, 18, 0, 1, 0, 0
6, 15, 7, 9, 1, 0, 1, 1
6, 15, 7, 10, 1, 0, 1, 1
6, 15, 7, 11, 1, 1, 1, 0
6, 15, 7, 12, 1, 1, 1, 0
6, 15, 8, 9, 0, 0, 0, 1
6, 15, 8, 10, 0, 0, 0, 1
6, 15, 8, 11, 0, 1, 0, 0
6, 15, 8, 12, 0, 1, 0, 0
6, 15, 9, 13, 0, 1, 1, 1
6, 15, 9, 14, 0, 0, 1, 0
6, 15, 10, 13, 0, 1, 1, 1
6, 15, 10, 14, 0, 0, 1, 0
6, 15, 11, 13, 1, 1, 0, 1
6, 15, 11, 14, 1, 0, 0, 0
6, 15, 12, 13, 1, 1, 0, 1
6, 15, 12, 14, 1, 0, 0, 0
6, 17, 2, 3, 1, 0, 1, 1
6, 17, 2, 17, 1, 1, 1, 0
6, 17, 3, 5, 0, 1, 1, 1
6, 17, 3, 6, 0, 1, 1, 1
6, 17, 3, 15, 0, 0, 1, 0
6, 17, 3, 16, 0, 0, 1, 0
6, 17, 3, 19, 0, 0, 1, 0
6, 17, 5, 17, 1, 1, 1, 0
6, 17, 6, 17, 1, 1, 1, 0
6, 17, 15, 17, 0, 1, 0, 0
6, 17, 16, 17, 0, 1, 0, 0
6, 17, 17, 19, 1, 0, 0, 0
6, 18, 1, 5, 0, 1, 1, 1
6, 18, 1, 15, 0, 0, 1, 0
6, 18, 3, 5, 0, 1, 1, 1
6, 18, 3, 15, 0, 0, 1, 0
6, 18, 4, 5, 0, 1, 1, 1
6, 18, 4, 15, 0, 0, 1, 0
6, 18, 5, 17, 1, 1, 1, 0
6, 18, 5, 18, 1, 1, 1, 0
6, 18, 5, 20, 1, 1, 1, 0
6, 18, 15, 17, 0, 1, 0, 0
6, 18, 15, 18, 0, 1, 0, 0
6, 18, 15, 20, 0, 1, 0, 0
6, 19, 7, 9, 1, 0, 1, 1
6, 19, 7, 11, 1, 1, 1, 0
6, 19, 9, 14, 0, 0, 1, 0
6, 19, 11, 14, 1, 0, 0, 0
6, 20, 1, 5, 0, 1, 1, 1
6, 20, 1, 15, 0, 0, 1, 0
6, 20, 2, 3, 1, 0, 1, 1
6, 20, 2, 17, 1, 1, 1, 0
6, 20, 3, 5, 0, 1, 1, 1
6, 20, 3, 15, 0, 0, 1, 0
6, 20, 3, 19, 0, 0, 1, 0
6, 20, 5, 17, 1, 1, 1, 0
6, 20, 5, 20, 1, 1, 1, 0
6, 20, 15, 17, 0, 1, 0, 0
6, 20, 15, 20, 0, 1, 0, 0
6, 20, 17, 19, 1, 0, 0, 0
7, 9, 2, 6, 0, 1, 0, 0
7, 9, 2, 16, 0, 0, 0, 1
7, 9, 5, 6, 0, 1, 0, 0
7, 9, 5, 8, 0, 1, 0, 0
7, 9, 5, 10, 0, 0, 0, 1
7, 9, 5, 12, 0, 1, 0, 0
7, 9, 5, 13, 0, 0, 0, 1
7, 9, 5, 16, 0, 0, 0, 1
7, 9, 6, 15, 1, 1, 0, 1
7, 9, 6, 19, 1, 1, 0, 1
7, 9, 8, 15, 1, 1, 0, 1
7, 9, 10, 15, 0, 1, 1, 1
7, 9, 12, 15, 1, 1, 0, 1
7, 9, 13, 15, 0, 1, 1, 1
7, 9, 15, 16, 1, 0, 1, 1
7, 9, 16, 19, 0, 1, 1, 1
7, 10, 5, 6, 0, 1, 0, 0
7, 10, 5, 10, 0, 0, 0, 1
7, 10, 5, 12, 0, 1, 0, 0
7, 10, 5, 16, 0, 0, 0, 1
7, 10, 6, 7, 1, 0, 0, 0
7, 10, 6, 14, 1, 1, 0, 1
7, 10, 6, 15, 1, 1, 0, 1
7, 10, 7, 10, 0, 0, 0, 1
7, 10, 7, 12, 0, 1, 0, 0
7, 10, 7, 16, 0, 0, 0, 1
7, 10, 10, 14, 0, 1, 1, 1
7, 10, 10, 15, 0, 1, 1, 1
7, 10, 12, 14, 1, 1, 0, 1
7, 10, 12, 15, 1, 1, 0, 1
7, 10, 14, 16, 1, 0, 1, 1
7, 10, 15, 16, 1, 0, 1, 1
7, 11, 2, 6, 0, 1, 1, 1
7, 11, 2, 16, 0, 0, 1, 0
7, 11, 5, 6, 0, 1, 1, 1
7, 11, 5, 8, 0, 1, 1, 1
7, 11, 5, 10, 0, 0, 1, 0
7, 11, 5, 12, 0, 1, 1, 1
7, 11, 5, 13, 0, 0, 1, 0
7, 11, 5, 16, 0, 0, 1, 0
7, 11, 6, 15, 1, 1, 1, 0
7, 11, 6, 19, 1, 1, 1, 0
7, 11, 8, 15, 1, 1, 1, 0
7, 11, 10, 15, 0, 1, 0, 0
7, 11, 12, 15, 1, 1, 1, 0
7, 11, 13, 15, 0, 1, 0, 0
7, 11, 15, 16, 1, 0, 0, 0
7, 11, 16, 19, 0, 1, 0, 0
7, 12, 5, 6, 0, 1, 1, 1
7, 12, 5, 10, 0, 0, 1, 0
7, 12, 5, 12, 0, 1, 1, 1
7, 12, 5, 16, 0, 0, 1, 0
7, 12, 6, 7, 1, 0, 1, 1
7, 12, 6, 14, 1, 1, 1, 0
7, 12, 6, 15, 1, 1, 1, 0
7, 12, 7, 10, 0, 0, 1, 0
7, 12, 7, 12, 0, 1, 1, 1
7, 12, 7, 16, 0, 0, 1, 0
7, 12, 10, 14, 0, 1, 0, 0
7, 12, 10, 15, 0, 1, 0, 0
7, 12, 12, 14, 1, 1, 1, 0
7, 12, 12, 15, 1, 1, 1, 0
7, 12, 14, 16, 1, 0, 0, 0
7, 12, 15, 16, 1, 0, 0, 0
7, 16, 4, 7, 0, 0, 1, 0
7, 16, 4, 14, 0, 1, 1, 1
7, 16, 5, 10, 0, 0, 0, 1
7, 16, 5, 12, 0, 1, 0, 0
7, 16, 7, 10, 0, 0, 0, 1
7, 16, 7, 12, 0, 1, 0, 0
7, 16, 7, 18, 0, 1, 0, 0
7, 16, 8, 10, 1, 0, 1, 1
7, 16, 8, 12, 1, 1, 1, 0
7, 16, 10, 13, 0, 0, 1, 0
7, 16, 10, 14, 0, 1, 1, 1
7, 16, 10, 15, 0, 1, 1, 1
7, 16, 12, 13, 1, 0, 0, 0
7, 16, 12, 14, 1, 1, 0, 1
7, 16, 12, 15, 1, 1, 0, 1
7, 16, 14, 18, 1, 1, 1, 0
7, 17, 1, 8, 0, 1, 1, 1
7, 17, 1, 13, 0, 0, 1, 0
7, 17, 2, 8, 0, 1, 1, 1
7, 17, 2, 13, 0, 0, 1, 0
7, 17, 4, 8, 0, 1, 1, 1
7, 17, 4, 13, 0, 0, 1, 0
7, 17, 8, 18, 1, 1, 1, 0
7, 17, 8, 19, 1, 1, 1, 0
7, 17, 8, 20, 1, 1, 1, 0
7, 17, 13, 18, 0, 1, 0, 0
7, 17, 13, 19, 0, 1, 0, 0
7, 17, 13, 20, 0, 1, 0, 0
7, 18, 6, 7, 1, 0, 1, 1
7, 18, 6, 14, 1, 1, 1, 0
7, 18, 7, 16, 0, 0, 1, 0
7, 18, 14, 16, 1, 0, 0, 0
7, 19, 3, 4, 1, 0, 1, 1
7, 19, 3, 18, 1, 1, 1, 0
7, 19, 4, 8, 0, 1, 1, 1
7, 19, 4, 9, 0, 1, 1, 1
7, 19, 4, 11, 0, 0, 1, 0
7, 19, 4, 13, 0, 0, 1, 0
7, 19, 4, 17, 0, 0, 1, 0
7, 19, 8, 18, 1, 1, 1, 0
7, 19, 9, 18, 1, 1, 1, 0
7, 19, 11, 18, 0, 1, 0, 0
7, 19, 13, 18, 0, 1, 0, 0
7, 19, 17, 18, 0, 1, 0, 0
7, 20, 1, 8, 0, 1, 1, 1
7, 20, 1, 13, 0, 0, 1, 0
7, 20, 3, 4, 1, 0, 1, 1
7, 20, 3, 18, 1, 1, 1, 0
7, 20, 4, 8, 0, 1, 1, 1
7, 20, 4, 13, 0, 0, 1, 0
7, 20, 4, 17, 0, 0, 1, 0
7, 20, 8, 18, 1, 1, 1, 0
7, 20, 8, 20, 1, 1, 1, 0
7, 20, 13, 18, 0, 1, 0, 0
7, 20, 13, 20, 0, 1, 0, 0
7, 20, 17, 18, 0, 1, 0, 0
8, 9, 5, 6, 1, 0, 0, 0
8, 9, 5, 8, 1, 0, 0, 0
8, 9, 5, 13, 1, 1, 0, 1
8, 9, 5, 16, 1, 1, 0, 1
8, 9, 6, 9, 0, 0, 0, 1
8, 9, 6, 11, 0, 1, 0, 0
8, 9, 6, 15, 0, 0, 0, 1
8, 9, 8, 9, 0, 0, 0, 1
8, 9, 8, 11, 0, 1, 0, 0
8, 9, 8, 15, 0, 0, 0, 1
8, 9, 9, 13, 0, 1, 1, 1
8, 9, 9, 16, 0, 1, 1, 1
8, 9, 11, 13, 1, 1, 0, 1
8, 9, 11, 16, 1, 1, 0, 1
8, 9, 13, 15, 1, 0, 1, 1
8, 9, 15, 16, 0, 1, 1, 1
8, 10, 2, 5, 0, 1, 0, 0
8, 10, 2, 15, 0, 0, 0, 1
8, 10, 5, 6, 1, 0, 0, 0
8, 10, 5, 16, 1, 1, 0, 1
8, 10, 5, 19, 1, 1, 0, 1
8, 10, 6, 7, 0, 1, 0, 0
8, 10, 6, 9, 0, 0, 0, 1
8, 10, 6, 11, 0, 1, 0, 0
8, 10, 6, 14, 0, 0, 0, 1
8, 10, 6, 15, 0, 0, 0, 1
8, 10, 7, 16, 1, 1, 0, 1
8, 10, 9, 16, 0, 1, 1, 1
8, 10, 11, 16, 1, 1, 0, 1
8, 10, 14, 16, 0, 1, 1, 1
8, 10, 15, 16, 0, 1, 1, 1
8, 10, 15, 19, 0, 1, 1, 1
8, 11, 5, 6, 1, 0, 1, 1
8, 11, 5, 8, 1, 0, 1, 1
8, 11, 5, 13, 1, 1, 1, 0
8, 11, 5, 16, 1, 1, 1, 0
8, 11, 6, 9, 0, 0, 1, 0
8, 11, 6, 11, 0, 1, 1, 1
8, 11, 6, 15, 0, 0, 1, 0
8, 11, 8, 9, 0, 0, 1, 0
8, 11, 8, 11, 0, 1, 1, 1
8, 11, 8, 15, 0, 0, 1, 0
8, 11, 9, 13, 0, 1, 0, 0
8, 11, 9, 16, 0, 1, 0, 0
8, 11, 11, 13, 1, 1, 1, 0
8, 11, 11, 16, 1, 1, 1, 0
8, 11, 13, 15, 1, 0, 0, 0
8, 11, 15, 16, 0, 1, 0, 0
8, 12, 2, 5, 0, 1, 1, 1
8, 12, 2, 15, 0, 0, 1, 0
8, 12, 5, 6, 1, 0, 1, 1
8, 12, 5, 16, 1, 1, 1, 0
8, 12, 5, 19, 1, 1, 1, 0
8, 12, 6, 7, 0, 1, 1, 1
8, 12, 6, 9, 0, 0, 1, 0
8, 12, 6, 11, 0, 1, 1, 1
8, 12, 6, 14, 0, 0, 1, 0
8, 12, 6, 15, 0, 0, 1, 0
8, 12, 7, 16, 1, 1, 1, 0
8, 12, 9, 16, 0, 1, 0, 0
8, 12, 11, 16, 1, 1, 1, 0
8, 12, 14, 16, 0, 1, 0, 0
8, 12, 15, 16, 0, 1, 0, 0
8, 12, 15, 19, 0, 1, 0, 0
8, 15, 3, 8, 0, 0, 1, 0
8, 15, 3, 13, 0, 1, 1, 1
8, 15, 6, 9, 0, 0, 0, 1
8, 15, 6, 11, 0, 1, 0, 0
8, 15, 7, 9, 1, 0, 1, 1
8, 15, 7, 11, 1, 1, 1, 0
8, 15, 8, 9, 0, 0, 0, 1
8, 15, 8, 11, 0, 1, 0, 0
8, 15, 8, 17, 0, 1, 0, 0
8, 15, 9, 13, 0, 1, 1, 1
8, 15, 9, 14, 0, 0, 1, 0
8, 15, 9, 16, 0, 1, 1, 1
8, 15, 11, 13, 1, 1, 0, 1
8, 15, 11, 14, 1, 0, 0, 0
8, 15, 11, 16, 1, 1, 0, 1
8, 15, 13, 17, 1, 1, 1, 0
8, 17, 5, 8, 1, 0, 1, 1
8, 17, 5, 13, 1, 1, 1, 0
8, 17, 8, 15, 0, 0, 1, 0
8, 17, 13, 15, 1, 0, 0, 0
8, 18, 1, 7, 0, 1, 1, 1
8, 18, 1, 14, 0, 0, 1, 0
8, 18, 2, 7, 0, 1, 1, 1
8, 18, 2, 14, 0, 0, 1, 0
8, 18, 3, 7, 0, 1, 1, 1
8, 18, 3, 14, 0, 0, 1, 0
8, 18, 7, 17, 1, 1, 1, 0
8, 18, 7, 19, 1, 1, 1, 0
8, 18, 7, 20, 1, 1, 1, 0
8, 18, 14, 17, 0, 1, 0, 0
8, 18, 14, 19, 0, 1, 0, 0
8, 18, 14, 20, 0, 1, 0, 0
8, 19, 3, 4, 0, 1, 1, 1
8, 19, 3, 7, 0, 1, 1, 1
8, 19, 3, 10, 0, 1, 1, 1
8, 19, 3, 12, 0, 0, 1, 0
8, 19, 3, 14, 0, 0, 1, 0
8, 19, 3, 18, 0, 0, 1, 0
8, 19, 4, 17, 1, 1, 1, 0
8, 19, 7, 17, 1, 1, 1, 0
8, 19, 10, 17, 1, 1, 1, 0
8, 19, 12, 17, 0, 1, 0, 0
8, 19, 14, 17, 0, 1, 0, 0
8, 19, 17, 18, 1, 0, 0, 0
8, 20, 1, 7, 0, 1, 1, 1
8, 20, 1, 14, 0, 0, 1, 0
8, 20, 3, 4, 0, 1, 1, 1
8, 20, 3, 7, 0, 1, 1, 1
8, 20, 3, 14, 0, 0, 1, 0
8, 20, 3, 18, 0, 0, 1, 0
8, 20, 4, 17, 1, 1, 1, 0
8, 20, 7, 17, 1, 1, 1, 0
8, 20, 7, 20, 1, 1, 1, 0
8, 20, 14, 17, 0, 1, 0, 0
8, 20, 14, 20, 0, 1, 0, 0
8, 20, 17, 18, 1, 0, 0, 0
9, 13, 5, 6, 0, 0, 0, 1
9, 13, 5, 8, 0, 0, 0, 1
9, 13, 5, 13, 0, 1, 0, 0
9, 13, 5, 16, 0, 1, 0, 0
9, 13, 6, 9, 0, 1, 1, 1
9, 13, 6, 11, 0, 0, 1, 0
9, 13, 6, 15, 0, 1, 1, 1
9, 13, 8, 9, 0, 1, 1, 1
9, 13, 8, 11, 0, 0, 1, 0
9, 13, 8, 15, 0, 1, 1, 1
9, 13, 9, 13, 1, 1, 1, 0
9, 13, 9, 16, 1, 1, 1, 0
9, 13, 11, 13, 0, 1, 0, 0
9, 13, 11, 16, 0, 1, 0, 0
9, 13, 13, 15, 1, 1, 0, 1
9, 13, 15, 16, 1, 1, 1, 0
9, 14, 2, 6, 0, 0, 1, 0
9, 14, 2, 16, 0, 1, 1, 1
9, 14, 5, 6, 0, 0, 1, 0
9, 14, 5, 8, 0, 0, 1, 0
9, 14, 5, 10, 0, 1, 1, 1
9, 14, 5, 12, 0, 0, 1, 0
9, 14, 5, 13, 0, 1, 1, 1
9, 14, 5, 16, 0, 1, 1, 1
9, 14, 6, 15, 0, 1, 0, 0
9, 14, 6, 19, 0, 1, 0, 0
9, 14, 8, 15, 0, 1, 0, 0
9, 14, 10, 15, 1, 1, 1, 0
9, 14, 12, 15, 0, 1, 0, 0
9, 14, 13, 15, 1, 1, 1, 0
9, 14, 15, 16, 1, 1, 0, 1
9, 14, 16, 19, 1, 1, 1, 0
9, 16, 3, 9, 0, 1, 1, 1
9, 16, 3, 11, 0, 0, 1, 0
9, 16, 5, 8, 0, 0, 0, 1
9, 16, 5, 13, 0, 1, 0, 0
9, 16, 8, 9, 0, 1, 1, 1
9, 16, 8, 10, 0, 1, 1, 1
9, 16, 8, 11, 0, 0, 1, 0
9, 16, 8, 12, 0, 0, 1, 0
9, 16, 8, 15, 0, 1, 1, 1
9, 16, 9, 13, 1, 1, 1, 0
9, 16, 9, 17, 1, 1, 1, 0
9, 16, 10, 13, 1, 1, 1, 0
9, 16, 11, 13, 0, 1, 0, 0
9, 16, 11, 17, 0, 1, 0, 0
9, 16, 12, 13, 0, 1, 0, 0
9, 16, 13, 15, 1, 1, 0, 1
9, 17, 6, 9, 0, 1, 1, 1
9, 17, 6, 11, 0, 0, 1, 0
9, 17, 9, 16, 1, 1, 1, 0
9, 17, 11, 16, 0, 1, 0, 0
9, 18, 2, 4, 0, 1, 1, 1
9, 18, 2, 7, 0, 1, 1, 1
9, 18, 2, 10, 0, 1, 1, 1
9, 18, 2, 12, 0, 0, 1, 0
9, 18, 2, 14, 0, 0, 1, 0
9, 18, 2, 18, 0, 0, 1, 0
9, 18, 4, 19, 1, 1, 1, 0
9, 18, 7, 19, 1, 1, 1, 0
9, 18, 10, 19, 1, 1, 1, 0
9, 18, 12, 19, 0, 1, 0, 0
9, 18, 14, 19, 0, 1, 0, 0
9, 18, 18, 19, 0, 1, 0, 0
9, 19, 1, 10, 0, 1, 1, 1
9, 19, 1, 12, 0, 0, 1, 0
9, 19, 2, 10, 0, 1, 1, 1
9, 19, 2, 12, 0, 0, 1, 0
9, 19, 3, 10, 0, 1, 1, 1
9, 19, 3, 12, 0, 0, 1, 0
9, 19, 10, 17, 1, 1, 1, 0
9, 19, 10, 19, 1, 1, 1, 0
9, 19, 10, 20, 1, 1, 1, 0
9, 19, 12, 17, 0, 1, 0, 0
9, 19, 12, 19, 0, 1, 0, 0
9, 19, 12, 20, 0, 1, 0, 0
9, 20, 1, 10, 0, 1, 1, 1
9, 20, 1, 12, 0, 0, 1, 0
9, 20, 2, 4, 0, 1, 1, 1
9, 20, 2, 10, 0, 1, 1, 1
9, 20, 2, 12, 0, 0, 1, 0
9, 20, 2, 18, 0, 0, 1, 0
9, 20, 4, 19, 1, 1, 1, 0
9, 20, 10, 19, 1, 1, 1, 0
9, 20, 10, 20, 1, 1, 1, 0
9, 20, 12, 19, 0, 1, 0, 0
9, 20, 12, 20, 0, 1, 0, 0
9, 20, 18, 19, 0, 1, 0, 0
10, 13, 2, 5, 0, 0, 1, 0
10, 13, 2, 15, 0, 1, 1, 1
10, 13, 5, 6, 0, 0, 0, 1
10, 13, 5, 16, 0, 1, 0, 0
10, 13, 5, 19, 0, 1, 0, 0
10, 13, 6, 7, 0, 0, 1, 0
10, 13, 6, 9, 0, 1, 1, 1
10, 13, 6, 11, 0, 0, 1, 0
10, 13, 6, 14, 0, 1, 1, 1
10, 13, 6, 15, 0, 1, 1, 1
10, 13, 7, 16, 0, 1, 0, 0
10, 13, 9, 16, 1, 1, 1, 0
10, 13, 11, 16, 0, 1, 0, 0
10, 13, 14, 16, 1, 1, 1, 0
10, 13, 15, 16, 1, 1, 1, 0
10, 13, 15, 19, 1, 1, 1, 0
10, 14, 5, 6, 0, 0, 1, 0
10, 14, 5, 10, 0, 1, 1, 1
10, 14, 5, 12, 0, 0, 1, 0
10, 14, 5, 16, 0, 1, 1, 1
10, 14, 6, 7, 0, 0, 0, 1
10, 14, 6, 14, 0, 1, 0, 0
10, 14, 6, 15, 0, 1, 0, 0
10, 14, 7, 10, 0, 1, 1, 1
10, 14, 7, 12, 0, 0, 1, 0
10, 14, 7, 16, 0, 1, 1, 1
10, 14, 10, 14, 1, 1, 1, 0
10, 14, 10, 15, 1, 1, 1, 0
10, 14, 12, 14, 0, 1, 0, 0
10, 14, 12, 15, 0, 1, 0, 0
10, 14, 14, 16, 1, 1, 0, 1
10, 14, 15, 16, 1, 1, 0, 1
10, 15, 4, 10, 0, 1, 1, 1
10, 15, 4, 12, 0, 0, 1, 0
10, 15, 6, 7, 0, 0, 0, 1
10, 15, 6, 14, 0, 1, 0, 0
10, 15, 7, 9, 0, 1, 1, 1
10, 15, 7, 10, 0, 1, 1, 1
10, 15, 7, 11, 0, 0, 1, 0
10, 15, 7, 12, 0, 0, 1, 0
10, 15, 7, 16, 0, 1, 1, 1
10, 15, 9, 14, 1, 1, 1, 0
10, 15, 10, 14, 1, 1, 1, 0
10, 15, 10, 18, 1, 1, 1, 0
10, 15, 11, 14, 0, 1, 0, 0
10, 15, 12, 14, 0, 1, 0, 0
10, 15, 12, 18, 0, 1, 0, 0
10, 15, 14, 16, 1, 1, 0, 1
10, 17, 2, 3, 0, 1, 1, 1
10, 17, 2, 8, 0, 1, 1, 1
10, 17, 2, 9, 0, 1, 1, 1
10, 17, 2, 11, 0, 0, 1, 0
10, 17, 2, 13, 0, 0, 1, 0
10, 17, 2, 17, 0, 0, 1, 0
10, 17, 3, 19, 1, 1, 1, 0
10, 17, 8, 19, 1, 1, 1, 0
10, 17, 9, 19, 1, 1, 1, 0
10, 17, 11, 19, 0, 1, 0, 0
10, 17, 13, 19, 0, 1, 0, 0
10, 17, 17, 19, 0, 1, 0, 0
10, 18, 5, 10, 0, 1, 1, 1
10, 18, 5, 12, 0, 0, 1, 0
10, 18, 10, 15, 1, 1, 1, 0
10, 18, 12, 15, 0, 1, 0, 0
10, 19, 1, 9, 0, 1, 1, 1
10, 19, 1, 11, 0, 0, 1, 0
10, 19, 2, 9, 0, 1, 1, 1
10, 19, 2, 11, 0, 0, 1, 0
10, 19, 4, 9, 0, 1, 1, 1
10, 19, 4, 11, 0, 0, 1, 0
10, 19, 9, 18, 1, 1, 1, 0
10, 19, 9, 19, 1, 1, 1, 0
10, 19, 9, 20, 1, 1, 1, 0
10, 19, 11, 18, 0, 1, 0, 0
10, 19, 11, 19, 0, 1, 0, 0
10, 19, 11, 20, 0, 1, 0, 0
10, 20, 1, 9, 0, 1, 1, 1
10, 20, 1, 11, 0, 0, 1, 0
10, 20, 2, 3, 0, 1, 1, 1
10, 20, 2, 9, 0, 1, 1, 1
10, 20, 2, 11, 0, 0, 1, 0
10, 20, 2, 17, 0, 0, 1, 0
10, 20, 3, 19, 1, 1, 1, 0
10, 20, 9, 19, 1, 1, 1, 0
10, 20, 9, 20, 1, 1, 1, 0
10, 20, 11, 19, 0, 1, 0, 0
10, 20, 11, 20, 0, 1, 0, 0
10, 20, 17, 19, 0, 1, 0, 0
11, 13, 5, 6, 1, 1, 0, 1
11, 13, 5, 8, 1, 1, 0, 1
11, 13, 5, 13, 1, 0, 0, 0
11, 13, 5, 16, 1, 0, 0, 0
11, 13, 6, 9, 1, 0, 1, 1
11, 13, 6, 11, 1, 1, 1, 0
11, 13, 6, 15, 1, 0, 1, 1
11, 13, 8, 9, 1, 0, 1, 1
11, 13, 8, 11, 1, 1, 1, 0
11, 13, 8, 15, 1, 0, 1, 1
11, 13, 9, 13, 0, 0, 1, 0
11, 13, 9, 16, 0, 0, 1, 0
11, 13, 11, 13, 1, 0, 0, 0
11, 13, 11, 16, 1, 0, 0, 0
11, 13, 13, 15, 0, 0, 0, 1
11, 13, 15, 16, 0, 0, 1, 0
11, 14, 2, 6, 1, 1, 1, 0
11, 14, 2, 16, 1, 0, 1, 1
11, 14, 5, 6, 1, 1, 1, 0
11, 14, 5, 8, 1, 1, 1, 0
11, 14, 5, 10, 1, 0, 1, 1
11, 14, 5, 12, 1, 1, 1, 0
11, 14, 5, 13, 1, 0, 1, 1
11, 14, 5, 16, 1, 0, 1, 1
11, 14, 6, 15, 1, 0, 0, 0
11, 14, 6, 19, 1, 0, 0, 0
11, 14, 8, 15, 1, 0, 0, 0
11, 14, 10, 15, 0, 0, 1, 0
11, 14, 12, 15, 1, 0, 0, 0
11, 14, 13, 15, 0, 0, 1, 0
11, 14, 15, 16, 0, 0, 0, 1
11, 14, 16, 19, 0, 0, 1, 0
11, 16, 3, 9, 1, 0, 1, 1
11, 16, 3, 11, 1, 1, 1, 0
11, 16, 5, 8, 1, 1, 0, 1
11, 16, 5, 13, 1, 0, 0, 0
11, 16, 8, 9, 1, 0, 1, 1
11, 16, 8, 10, 1, 0, 1, 1
11, 16, 8, 11, 1, 1, 1, 0
11, 16, 8, 12, 1, 1, 1, 0
11, 16, 8, 15, 1, 0, 1, 1
11, 16, 9, 13, 0, 0, 1, 0
11, 16, 9, 17, 0, 0, 1, 0
11, 16, 10, 13, 0, 0, 1, 0
11, 16, 11, 13, 1, 0, 0, 0
11, 16, 11, 17, 1, 0, 0, 0
11, 16, 12, 13, 1, 0, 0, 0
11, 16, 13, 15, 0, 0, 0, 1
11, 17, 6, 9, 1, 0, 1, 1
11, 17, 6, 11, 1, 1, 1, 0
11, 17, 9, 16, 0, 0, 1, 0
11, 17, 11, 16, 1, 0, 0, 0
11, 18, 2, 4, 1, 0, 1, 1
11, 18, 2, 7, 1, 0, 1, 1
11, 18, 2, 10, 1, 0, 1, 1
11, 18, 2, 12, 1, 1, 1, 0
11, 18, 2, 14, 1, 1, 1, 0
11, 18, 2, 18, 1, 1, 1, 0
11, 18, 4, 19, 0, 0, 1, 0
11, 18, 7, 19, 0, 0, 1, 0
11, 18, 10, 19, 0, 0, 1, 0
11, 18, 12, 19, 1, 0, 0, 0
11, 18, 14, 19, 1, 0, 0, 0
11, 18, 18, 19, 1, 0, 0, 0
11, 19, 1, 10, 1, 0, 1, 1
11, 19, 1, 12, 1, 1, 1, 0
11, 19, 2, 10, 1, 0, 1, 1
11, 19, 2, 12, 1, 1, 1, 0
11, 19, 3, 10, 1, 0, 1, 1
11, 19, 3, 12, 1, 1, 1, 0
11, 19, 10, 17, 0, 0, 1, 0
11, 19, 10, 19, 0, 0, 1, 0
11, 19, 10, 20, 0, 0, 1, 0
11, 19, 12, 17, 1, 0, 0, 0
11, 19, 12, 19, 1, 0, 0, 0
11, 19, 12, 20, 1, 0, 0, 0
11, 20, 1, 10, 1, 0, 1, 1
11, 20, 1, 12, 1, 1, 1, 0
11, 20, 2, 4, 1, 0, 1, 1
11, 20, 2, 10, 1, 0, 1, 1
11, 20, 2, 12, 1, 1, 1, 0
11, 20, 2, 18, 1, 1, 1, 0
11, 20, 4, 19, 0, 0, 1, 0
11, 20, 10, 19, 0, 0, 1, 0
11, 20, 10, 20, 0, 0, 1, 0
11, 20, 12, 19, 1, 0, 0, 0
11, 20, 12, 20, 1, 0, 0, 0
11, 20, 18, 19, 1, 0, 0, 0
12, 13, 2, 5, 1, 1, 1, 0
12, 13, 2, 15, 1, 0, 1, 1
12, 13, 5, 6, 1, 1, 0, 1
12, 13, 5, 16, 1, 0, 0, 0
12, 13, 5, 19, 1, 0, 0, 0
12, 13, 6, 7, 1, 1, 1, 0
12, 13, 6, 9, 1, 0, 1, 1
12, 13, 6, 11, 1, 1, 1, 0
12, 13, 6, 14, 1, 0, 1, 1
12, 13, 6, 15, 1, 0, 1, 1
12, 13, 7, 16, 1, 0, 0, 0
12, 13, 9, 16, 0, 0, 1, 0
12, 13, 11, 16, 1, 0, 0, 0
12, 13, 14, 16, 0, 0, 1, 0
12, 13, 15, 16, 0, 0, 1, 0
12, 13, 15, 19, 0, 0, 1, 0
12, 14, 5, 6, 1, 1, 1, 0
12, 14, 5, 10, 1, 0, 1, 1
12, 14, 5, 12, 1, 1, 1, 0
12, 14, 5, 16, 1, 0, 1, 1
12, 14, 6, 7, 1, 1, 0, 1
12, 14, 6, 14, 1, 0, 0, 0
12, 14, 6, 15, 1, 0, 0, 0
12, 14, 7, 10, 1, 0, 1, 1
12, 14, 7, 12, 1, 1, 1, 0
12, 14, 7, 16, 1, 0, 1, 1
12, 14, 10, 14, 0, 0, 1, 0
12, 14, 10, 15, 0, 0, 1, 0
12, 14, 12, 14, 1, 0, 0, 0
12, 14, 12, 15, 1, 0, 0, 0
12, 14, 14, 16, 0, 0, 0, 1
12, 14, 15, 16, 0, 0, 0, 1
12, 15, 4, 10, 1, 0, 1, 1
12, 15, 4, 12, 1, 1, 1, 0
12, 15, 6, 7, 1, 1, 0, 1
12, 15, 6, 14, 1, 0, 0, 0
12, 15, 7, 9, 1, 0, 1, 1
12, 15, 7, 10, 1, 0, 1, 1
12, 15, 7, 11, 1, 1, 1, 0
12, 15, 7, 12, 1, 1, 1, 0
12, 15, 7, 16, 1, 0, 1, 1
12, 15, 9, 14, 0, 0, 1, 0
12, 15, 10, 14, 0, 0, 1, 0
12, 15, 10, 18, 0, 0, 1, 0
12, 15, 11, 14, 1, 0, 0, 0
12, 15, 12, 14, 1, 0, 0, 0
12, 15, 12, 18, 1, 0, 0, 0
12, 15, 14, 16, 0, 0, 0, 1
12, 17, 2, 3, 1, 0, 1, 1
12, 17, 2, 8, 1, 0, 1, 1
12, 17, 2, 9, 1, 0, 1, 1
12, 17, 2, 11, 1, 1, 1, 0
12, 17, 2, 13, 1, 1, 1, 0
12, 17, 2, 17, 1, 1, 1, 0
12, 17, 3, 19, 0, 0, 1, 0
12, 17, 8, 19, 0, 0, 1, 0
12, 17, 9, 19, 0, 0, 1, 0
12, 17, 11, 19, 1, 0, 0, 0
12, 17, 13, 19, 1, 0, 0, 0
12, 17, 17, 19, 1, 0, 0, 0
12, 18, 5, 10, 1, 0, 1, 1
12, 18, 5, 12, 1, 1, 1, 0
12, 18, 10, 15, 0, 0, 1, 0
12, 18, 12, 15, 1, 0, 0, 0
12, 19, 1, 9, 1, 0, 1, 1
12, 19, 1, 11, 1, 1, 1, 0
12, 19, 2, 9, 1, 0, 1, 1
12, 19, 2, 11, 1, 1, 1, 0
12, 19, 4, 9, 1, 0, 1, 1
12, 19, 4, 11, 1, 1, 1, 0
12, 19, 9, 18, 0, 0, 1, 0
12, 19, 9, 19, 0, 0, 1, 0
12, 19, 9, 20, 0, 0, 1, 0
12, 19, 11, 18, 1, 0, 0, 0
12, 19, 11, 19, 1, 0, 0, 0
12, 19, 11, 20, 1, 0, 0, 0
12, 20, 1, 9, 1, 0, 1, 1
12, 20, 1, 11, 1, 1, 1, 0
12, 20, 2, 3, 1, 0, 1, 1
12, 20, 2, 9, 1, 0, 1, 1
12, 20, 2, 11, 1, 1, 1, 0
12, 20, 2, 17, 1, 1, 1, 0
12, 20, 3, 19, 0, 0, 1, 0
12, 20, 9, 19, 0, 0, 1, 0
12, 20, 9, 20, 0, 0, 1, 0
12, 20, 11, 19, 1, 0, 0, 0
12, 20, 11, 20, 1, 0, 0, 0
12, 20, 17, 19, 1, 0, 0, 0
13, 15, 3, 8, 1, 1, 1, 0
13, 15, 3, 13, 1, 0, 1, 1
13, 15, 6, 9, 1, 1, 0, 1
13, 15, 6, 11, 1, 0, 0, 0
13, 15, 7, 9, 0, 1, 1, 1
13, 15, 7, 11, 0, 0, 1, 0
13, 15, 8, 9, 1, 1, 0, 1
13, 15, 8, 11, 1, 0, 0, 0
13, 15, 8, 17, 1, 0, 0, 0
13, 15, 9, 13, 1, 0, 1, 1
13, 15, 9, 14, 1, 1, 1, 0
13, 15, 9, 16, 1, 0, 1, 1
13, 15, 11, 13, 0, 0, 0, 1
13, 15, 11, 14, 0, 1, 0, 0
13, 15, 11, 16, 0, 0, 0, 1
13, 15, 13, 17, 0, 0, 1, 0
13, 17, 5, 8, 0, 1, 1, 1
13, 17, 5, 13, 0, 0, 1, 0
13, 17, 8, 15, 1, 1, 1, 0
13, 17, 13, 15, 0, 1, 0, 0
13, 18, 1, 7, 1, 0, 1, 1
13, 18, 1, 14, 1, 1, 1, 0
13, 18, 2, 7, 1, 0, 1, 1
13, 18, 2, 14, 1, 1, 1, 0
13, 18, 3, 7, 1, 0, 1, 1
13, 18, 3, 14, 1, 1, 1, 0
13, 18, 7, 17, 0, 0, 1, 0
13, 18, 7, 19, 0, 0, 1, 0
13, 18, 7, 20, 0, 0, 1, 0
13, 18, 14, 17, 1, 0, 0, 0
13, 18, 14, 19, 1, 0, 0, 0
13, 18, 14, 20, 1, 0, 0, 0
13, 19, 3, 4, 1, 0, 1, 1
13, 19, 3, 7, 1, 0, 1, 1
13, 19, 3, 10, 1, 0, 1, 1
13, 19, 3, 12, 1, 1, 1, 0
13, 19, 3, 14, 1, 1, 1, 0
13, 19, 3, 18, 1, 1, 1, 0
13, 19, 4, 17, 0, 0, 1, 0
13, 19, 7, 17, 0, 0, 1, 0
13, 19, 10, 17, 0, 0, 1, 0
13, 19, 12, 17, 1, 0, 0, 0
13, 19, 14, 17, 1, 0, 0, 0
13, 19, 17, 18, 0, 1, 0, 0
13, 20, 1, 7, 1, 0, 1, 1
13, 20, 1, 14, 1, 1, 1, 0
13, 20, 3, 4, 1, 0, 1, 1
13, 20, 3, 7, 1, 0, 1, 1
13, 20, 3, 14, 1, 1, 1, 0
13, 20, 3, 18, 1, 1, 1, 0
13, 20, 4, 17, 0, 0, 1, 0
13, 20, 7, 17, 0, 0, 1, 0
13, 20, 7, 20, 0, 0, 1, 0
13, 20, 14, 17, 1, 0, 0, 0
13, 20, 14, 20, 1, 0, 0, 0
13, 20, 17, 18, 0, 1, 0, 0
14, 16, 4, 7, 1, 1, 1, 0
14, 16, 4, 14, 1, 0, 1, 1
14, 16, 5, 10, 1, 1, 0, 1
14, 16, 5, 12, 1, 0, 0, 0
14, 16, 7, 10, 1, 1, 0, 1
14, 16, 7, 12, 1, 0, 0, 0
14, 16, 7, 18, 1, 0, 0, 0
14, 16, 8, 10, 0, 1, 1, 1
14, 16, 8, 12, 0, 0, 1, 0
14, 16, 10, 13, 1, 1, 1, 0
14, 16, 10, 14, 1, 0, 1, 1
14, 16, 10, 15, 1, 0, 1, 1
14, 16, 12, 13, 0, 1, 0, 0
14, 16, 12, 14, 0, 0, 0, 1
14, 16, 12, 15, 0, 0, 0, 1
14, 16, 14, 18, 0, 0, 1, 0
14, 17, 1, 8, 1, 0, 1, 1
14, 17, 1, 13, 1, 1, 1, 0
14, 17, 2, 8, 1, 0, 1, 1
14, 17, 2, 13, 1, 1, 1, 0
14, 17, 4, 8, 1, 0, 1, 1
14, 17, 4, 13, 1, 1, 1, 0
14, 17, 8, 18, 0, 0, 1, 0
14, 17, 8, 19, 0, 0, 1, 0
14, 17, 8, 20, 0, 0, 1, 0
14, 17, 13, 18, 1, 0, 0, 0
14, 17, 13, 19, 1, 0, 0, 0
14, 17, 13, 20, 1, 0, 0, 0
14, 18, 6, 7, 0, 1, 1, 1
14, 18, 6, 14, 0, 0, 1, 0
14, 18, 7, 16, 1, 1, 1, 0
14, 18, 14, 16, 0, 1, 0, 0
14, 19, 3, 4, 0, 1, 1, 1
14, 19, 3, 18, 0, 0, 1, 0
14, 19, 4, 8, 1, 0, 1, 1
14, 19, 4, 9, 1, 0, 1, 1
14, 19, 4, 11, 1, 1, 1, 0
14, 19, 4, 13, 1, 1, 1, 0
14, 19, 4, 17, 1, 1, 1, 0
14, 19, 8, 18, 0, 0, 1, 0
14, 19, 9, 18, 0, 0, 1, 0
14, 19, 11, 18, 1, 0, 0, 0
14, 19, 13, 18, 1, 0, 0, 0
14, 19, 17, 18, 1, 0, 0, 0
14, 20, 1, 8, 1, 0, 1, 1
14, 20, 1, 13, 1, 1, 1, 0
14, 20, 3, 4, 0, 1, 1, 1
14, 20, 3, 18, 0, 0, 1, 0
14, 20, 4, 8, 1, 0, 1, 1
14, 20, 4, 13, 1, 1, 1, 0
14, 20, 4, 17, 1, 1, 1, 0
14, 20, 8, 18, 0, 0, 1, 0
14, 20, 8, 20, 0, 0, 1, 0
14, 20, 13, 18, 1, 0, 0, 0
14, 20, 13, 20, 1, 0, 0, 0
14, 20, 17, 18, 1, 0, 0, 0
15, 16, 7, 9, 1, 1, 0, 1
15, 16, 7, 10, 1, 1, 0, 1
15, 16, 7, 11, 1, 0, 0, 0
15, 16, 7, 12, 1, 0, 0, 0
15, 16, 8, 9, 0, 1, 1, 1
15, 16, 8, 10, 0, 1, 1, 1
15, 16, 8, 11, 0, 0, 1, 0
15, 16, 8, 12, 0, 0, 1, 0
15, 16, 9, 13, 1, 1, 1, 0
15, 16, 9, 14, 1, 0, 1, 1
15, 16, 10, 13, 1, 1, 1, 0
15, 16, 10, 14, 1, 0, 1, 1
15, 16, 11, 13, 0, 1, 0, 0
15, 16, 11, 14, 0, 0, 0, 1
15, 16, 12, 13, 0, 1, 0, 0
15, 16, 12, 14, 0, 0, 0, 1
15, 17, 1, 6, 1, 0, 1, 1
15, 17, 1, 16, 1, 1, 1, 0
15, 17, 3, 6, 1, 0, 1, 1
15, 17, 3, 16, 1, 1, 1, 0
15, 17, 4, 6, 1, 0, 1, 1
15, 17, 4, 16, 1, 1, 1, 0
15, 17, 6, 17, 0, 0, 1, 0
15, 17, 6, 18, 0, 0, 1, 0
15, 17, 6, 20, 0, 0, 1, 0
15, 17, 16, 17, 1, 0, 0, 0
15, 17, 16, 18, 1, 0, 0, 0
15, 17, 16, 20, 1, 0, 0, 0
15, 18, 2, 4, 0, 1, 1, 1
15, 18, 2, 18, 0, 0, 1, 0
15, 18, 4, 5, 1, 0, 1, 1
15, 18, 4, 6, 1, 0, 1, 1
15, 18, 4, 15, 1, 1, 1, 0
15, 18, 4, 16, 1, 1, 1, 0
15, 18, 4, 19, 1, 1, 1, 0
15, 18, 5, 18, 0, 0, 1, 0
15, 18, 6, 18, 0, 0, 1, 0
15, 18, 15, 18, 1, 0, 0, 0
15, 18, 16, 18, 1, 0, 0, 0
15, 18, 18, 19, 0, 1, 0, 0
15, 19, 8, 10, 0, 1, 1, 1
15, 19, 8, 12, 0, 0, 1, 0
15, 19, 10, 13, 1, 1, 1, 0
15, 19, 12, 13, 0, 1, 0, 0
15, 20, 1, 6, 1, 0, 1, 1
15, 20, 1, 16, 1, 1, 1, 0
15, 20, 2, 4, 0, 1, 1, 1
15, 20, 2, 18, 0, 0, 1, 0
15, 20, 4, 6, 1, 0, 1, 1
15, 20, 4, 16, 1, 1, 1, 0
15, 20, 4, 19, 1, 1, 1, 0
15, 20, 6, 18, 0, 0, 1, 0
15, 20, 6, 20, 0, 0, 1, 0
15, 20, 16, 18, 1, 0, 0, 0
15, 20, 16, 20, 1, 0, 0, 0
15, 20, 18, 19, 0, 1, 0, 0
16, 17, 2, 3, 0, 1, 1, 1
16, 17, 2, 17, 0, 0, 1, 0
16, 17, 3, 5, 1, 0, 1, 1
16, 17, 3, 6, 1, 0, 1, 1
16, 17, 3, 15, 1, 1, 1, 0
16, 17, 3, 16, 1, 1, 1, 0
16, 17, 3, 19, 1, 1, 1, 0
16, 17, 5, 17, 0, 0, 1, 0
16, 17, 6, 17, 0, 0, 1, 0
16, 17, 15, 17, 1, 0, 0, 0
16, 17, 16, 17, 1, 0, 0, 0
16, 17, 17, 19, 0, 1, 0, 0
16, 18, 1, 5, 1, 0, 1, 1
16, 18, 1, 15, 1, 1, 1, 0
16, 18, 3, 5, 1, 0, 1, 1
16, 18, 3, 15, 1, 1, 1, 0
16, 18, 4, 5, 1, 0, 1, 1
16, 18, 4, 15, 1, 1, 1, 0
16, 18, 5, 17, 0, 0, 1, 0
16, 18, 5, 18, 0, 0, 1, 0
16, 18, 5, 20, 0, 0, 1, 0
16, 18, 15, 17, 1, 0, 0, 0
16, 18, 15, 18, 1, 0, 0, 0
16, 18, 15, 20, 1, 0, 0, 0
16, 19, 7, 9, 0, 1, 1, 1
16, 19, 7, 11, 0, 0, 1, 0
16, 19, 9, 14, 1, 1, 1, 0
16, 19, 11, 14, 0, 1, 0, 0
16, 20, 1, 5, 1, 0, 1, 1
16, 20, 1, 15, 1, 1, 1, 0
16, 20, 2, 3, 0, 1, 1, 1
16, 20, 2, 17, 0, 0, 1, 0
16, 20, 3, 5, 1, 0, 1, 1
16, 20, 3, 15, 1, 1, 1, 0
16, 20, 3, 19, 1, 1, 1, 0
16, 20, 5, 17, 0, 0, 1, 0
16, 20, 5, 20, 0, 0, 1, 0
16, 20, 15, 17, 1, 0, 0, 0
16, 20, 15, 20, 1, 0, 0, 0
16, 20, 17, 19, 0, 1, 0, 0
17, 18, 1, 7, 1, 0, 1, 1
17, 18, 1, 8, 1, 1, 1, 0
17, 18, 1, 13, 1, 0, 1, 1
17, 18, 1, 14, 1, 1, 1, 0
17, 18, 2, 7, 1, 0, 1, 1
17, 18, 2, 8, 1, 1, 1, 0
17, 18, 2, 13, 1, 0, 1, 1
17, 18, 2, 14, 1, 1, 1, 0
17, 18, 7, 19, 0, 0, 1, 0
17, 18, 7, 20, 0, 0, 1, 0
17, 18, 8, 19, 1, 0, 0, 0
17, 18, 8, 20, 1, 0, 0, 0
17, 18, 13, 19, 0, 0, 1, 0
17, 18, 13, 20, 0, 0, 1, 0
17, 18, 14, 19, 1, 0, 0, 0
17, 18, 14, 20, 1, 0, 0, 0
17, 19, 1, 6, 1, 1, 1, 0
17, 19, 1, 10, 1, 0, 1, 1
17, 19, 1, 12, 1, 1, 1, 0
17, 19, 1, 16, 1, 0, 1, 1
17, 19, 3, 6, 1, 1, 1, 0
17, 19, 3, 10, 1, 0, 1, 1
17, 19, 3, 12, 1, 1, 1, 0
17, 19, 3, 16, 1, 0, 1, 1
17, 19, 6, 17, 1, 0, 0, 0
17, 19, 6, 20, 1, 0, 0, 0
17, 19, 10, 17, 0, 0, 1, 0
17, 19, 10, 20, 0, 0, 1, 0
17, 19, 12, 17, 1, 0, 0, 0
17, 19, 12, 20, 1, 0, 0, 0
17, 19, 16, 17, 0, 0, 1, 0
17, 19, 16, 20, 0, 0, 1, 0
18, 19, 1, 5, 1, 1, 1, 0
18, 19, 1, 9, 1, 0, 1, 1
18, 19, 1, 11, 1, 1, 1, 0
18, 19, 1, 15, 1, 0, 1, 1
18, 19, 4, 5, 1, 1, 1, 0
18, 19, 4, 9, 1, 0, 1, 1
18, 19, 4, 11, 1, 1, 1, 0
18, 19, 4, 15, 1, 0, 1, 1
18, 19, 5, 18, 1, 0, 0, 0
18, 19, 5, 20, 1, 0, 0, 0
18, 19, 9, 18, 0, 0, 1, 0
18, 19, 9, 20, 0, 0, 1, 0
18, 19, 11, 18, 1, 0, 0, 0
18, 19, 11, 20, 1, 0, 0, 0
18, 19, 15, 18, 0, 0, 1, 0
18, 19, 15, 20, 0, 0, 1, 0
